A new deflation criterion for the QZ algorithm

The QZ algorithm computes the Schur form of a matrix pencil. It is an iterative algorithm and at some point, it must decide that an eigenvalue has converged and move on with another one. Choosing a criterion that makes this decision is nontrivial. If it is too strict, the algorithm might waste iterations on already converged eigenvalues. If it is not strict enough, the computed eigenvalues might be inaccurate. Additionally, the criterion should not be computationally expensive to evaluate. This paper introduces a new criterion based on the size of and the gap between the eigenvalues. This is similar to the work of Ahues and Tissuer for the QR algorithm. Theoretical arguments and numerical experiments suggest that it outperforms the most popular criteria in terms of accuracy. Additionally, this paper evaluates some commonly used criteria for infinite eigenvalues.

==> Figures/accuracy_beta_ne_one.csv <==
normwise,elementwise,strict,bins
1.0,2.0,2.0,0.5904981745032492
9.0,7.0,7.0,1.1980139412136608
26.0,21.0,21.0,1.8055297079240724
119.0,105.0,104.0,2.413045474634484
463.0,376.0,376.0,3.020561241344896
1635.0,1350.0,1361.0,3.6280770080553078
3510.0,3085.0,3090.0,4.235592774765719
3168.0,3242.0,3215.0,4.843108541476131
984.0,1610.0,1618.0,5.450624308186542
85.0,202.0,206.0,6.058140074896954


==> Figures/accuracy_graded.csv <==
normwise,elementwise,strict,bins
3.0,0.0,0.0,-2.738004634251256
10.0,3.0,3.0,-1.7400260446461016
95.0,31.0,31.0,-0.742047455040947
798.0,289.0,287.0,0.25593113456420724
2722.0,1447.0,1448.0,1.253909724169362
3411.0,2847.0,2843.0,2.2518883137745167
2014.0,2480.0,2471.0,3.2498669033796705
706.0,1357.0,1351.0,4.247845492984825
214.0,1069.0,1026.0,5.24582408258998
27.0,477.0,540.0,6.243802672195134


==> Figures/accuracy_ill_conditioned.csv <==
normwise,elementwise,strict,bins
2.0,2.0,2.0,-1.268900998637792
4.0,4.0,4.0,-0.5393737792823365
32.0,30.0,30.0,0.19015344007311885
193.0,190.0,190.0,0.919680659428574
920.0,899.0,899.0,1.6492078787840296
3174.0,2962.0,2959.0,2.3787350981394852
3872.0,3718.0,3722.0,3.10826231749494
1580.0,1747.0,1747.0,3.8377895368503956
215.0,408.0,409.0,4.567316756205852
8.0,40.0,38.0,5.296843975561307


==> Figures/accuracy_well_conditioned.csv <==
normwise,elementwise,strict,bins
2.0,2.0,2.0,2.8200835775626167
5.0,5.0,5.0,3.2460190935454163
6.0,6.0,6.0,3.6719546095282163
18.0,18.0,18.0,4.097890125511016
60.0,60.0,60.0,4.523825641493816
162.0,162.0,162.0,4.949761157476615
417.0,418.0,418.0,5.375696673459415
1998.0,2001.0,2001.0,5.8016321894422145
6972.0,6971.0,6971.0,6.227567705425015
360.0,357.0,357.0,6.653503221407814


==> Figures/iterations_beta_ne_one.csv <==
normwise,elementwise,strict,bins
94.0,3.0,0.0,5
2985.0,631.0,367.0,7
5372.0,5106.0,4365.0,9
1425.0,3645.0,4352.0,11
124.0,610.0,903.0,13


==> Figures/iterations_graded.csv <==
normwise,elementwise,strict,bins
1260.0,0.0,0.0,3
7733.0,2178.0,998.0,5
962.0,7420.0,8339.0,7
39.0,360.0,612.0,9
2.0,31.0,39.0,11
2.0,7.0,8.0,13
2.0,3.0,3.0,15


==> Figures/iterations_ill_conditioned.csv <==
normwise,elementwise,strict,bins
129.0,1.0,0.0,5
2586.0,169.0,104.0,7
5333.0,3065.0,2575.0,9
1804.0,5114.0,5217.0,11
146.0,1511.0,1891.0,13
2.0,140.0,212.0,15


==> Figures/iterations_well_conditioned.csv <==
normwise,elementwise,strict,bins
69.0,54.0,54.0,6
787.0,662.0,662.0,7
2559.0,2351.0,2351.0,8
3604.0,3607.0,3607.0,9
2255.0,2440.0,2440.0,10
718.0,871.0,871.0,11

